Trust Management as a Service: Enabling Trusted Execution in the Face of Byzantine Stakeholders

Trust is arguably the most important challenge for critical services both deployed as well as accessed remotely over the network. These systems are exposed to a wide diversity of threats, ranging from bugs to exploits, active attacks, rogue operators, or simply careless administrators. To protect such applications, one needs to guarantee that they are properly configured and securely provisioned with the "secrets" (e.g., encryption keys) necessary to preserve not only the confidentiality, integrity and freshness of their data but also their code. Furthermore, these secrets should not be kept under the control of a single stakeholder - which might be compromised and would represent a single point of failure - and they must be protected across software versions in the sense that attackers cannot get access to them via malicious updates. Traditional approaches for solving these challenges often use ad hoc techniques and ultimately rely on a hardware security module (HSM) as root of trust. We propose a more powerful and generic approach to trust management that instead relies on trusted execution environments (TEEs) and a set of stakeholders as root of trust. Our system, PALAEMON, can operate as a managed service deployed in an untrusted environment, i.e., one can delegate its operations to an untrusted cloud provider with the guarantee that data will remain confidential despite not trusting any individual human (even with root access) nor system software. PALAEMON addresses in a secure, efficient and cost-effective way five main challenges faced when developing trusted networked applications and services. Our evaluation on a range of benchmarks and real applications shows that PALAEMON performs efficiently and can protect secrets of services without any change to their source code.

==> plots/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" linewidth 4 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" linewidth 4 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2"  linewidth 4 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" linewidth 4 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99"  linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 5 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 3 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 3 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 3 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7  ps 2 dt 1 #native -- blue dashed line -- circle points

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

